Planet Formation Imager: Project Update

The Planet Formation Imager (PFI) is a near- and mid-infrared interferometer project with the driving science goal of imaging directly the key stages of planet formation, including the young proto-planets themselves. Here, we will present an update on the work of the Science Working Group (SWG), including new simulations of dust structures during the assembly phase of planet formation and quantitative detection efficiencies for accreting and non-accreting young exoplanets as a function of mass and age. We use these results to motivate two reference PFI designs consisting of a) twelve 3m telescopes with a maximum baseline of 1.2km focused on young exoplanet imaging and b) twelve 8m telescopes optimized for a wider range of young exoplanets and protoplanetary disk imaging out to the 150K H2O ice line. Armed with 4x8m telescopes, the ESO/VLTI can already detect young exoplanets in principle and projects such as MATISSE, Hi-5 and Heimdallr are important PFI pathfinders to make this possible. We also discuss the state of technology development needed to make PFI more affordable, including progress towards new designs for inexpensive, small field-of-view, large aperture telescopes and prospects for Cubesat-based space interferometry.

==> pfi_affil.txt <==
1
John Monnier
monnier@umich.edu
Univ. of Michigan
United States

2
Michael Ireland
michael.ireland@anu.edu.au
The Australian National Univ.
Australia

3
Stefan Kraus
skraus@astro.ex.ac.uk
Univ. of Exeter
United Kingdom

4
Almudena Alonso-Herrero
aalonso@cab.inta-csic.es
Ctr. de Astrobiología
Spain

5
Amy Bonsor
amy.bonsor@gmail.com
Univ. of Cambridge
United Kingdom

6
Fabien Baron
baron@phy-astr.gsu.edu
Georgia State Univ.
United States

7
Amelia Bayo
amelia.bayo@uv.cl
Univ. de Valparaíso
Chile

8
Jean-Philippe Berger
bergejea@univ-grenoble-alpes.fr
Institut de Planétologie et d’Astrophysique de Grenoble 
France

9
Tabetha Boyajian
boyajian@lsu.edu
Louisiana State Univ.
United States

10
Andrea Chiavassa
andrea.chiavassa@oca.eu
Observatoire de la Côte d'Azur
France

11
David Ciardi
ciardi@ipac.caltech.edu
Infrared Processing and Analysis Ctr.
United States

12
Michelle Creech-Eakman
mce@kestrel.nmt.edu
New Mexico Institute of Mining and Technology
United States

13
Willem-Jan de Wit
wdewit@eso.org
European Southern Observatory
Chile

14
Ruobing Dong
rdong@email.arizona.edu
The Univ. of Arizona
United States

15
Gespard Duchêne
gduchene@berkeley.edu
Univ. of California, Berkeley
United States

16
Catherine Espaillat
cce@bu.edu
Boston Univ.
United States

17
Alexandre Gallenne
agallenn@eso.org
European Southern Observatory
Chile

18
Poshak Gandhi
p.gandhi@soton.ac.uk
Univ. of Southampton
United Kingdom

19
Jean-Francois Gonzalez
jean-francois.gonzalez@ens-lyon.fr
Univ. de Lyon
France

20
Chris Haniff
cah@mrao.cam.ac.uk
Univ. of Cambridge
United Kingdom

21
Sebastian Hoenig
s.hoenig@soton.ac.uk
Univ. of Southampton
United Kingdom

22
John Ilee
jdilee@ast.cam.ac.uk
Univ. of Cambridge
United Kingdom

23
Andrea Isella
isella@rice.edu
Rice Univ.
United States

24
Eric Jensen
ejensen1@swarthmore.edu
Swarthmore College
United States

25
Attila Juhasz
juhasz@ast.cam.ac.uk
Univ. of Cambridge
United Kingdom

26
Stephen Kane
skane@ucr.edu
Univ. of California, Riverside
United States

27
Makoto Kishimoto
mak@cc.kyoto-su.ac.jp
Kyoto Sangyo Univ.
Japan

28
Wilhelm Kley
wilhelm.kley@uni-tuebingen.de
Eberhard Karls Univ. Tübingen
Germany

29
Quentin Kral
quentin.kral@gmail.com
Univ. of Cambridge
United Kingdom

30
Kaitlin Kratter
kkratter@email.arizona.edu
The Univ. of Arizona
United States

31
Lucas Labadie
labadie@ph1.uni-koeln.de
Univ. zu Köln
Germany

32
Sylvestre Lacour
sylvestre.lacour@obspm.fr
Observatoire de Paris
France

33
Greg Laughlin
greg.laughlin@yale.edu
Yale Univ.
United States

34
Jean-Baptiste Le Bouquin
jean-baptiste.lebouquin@obs.ujf-grenoble.fr
Institut de Planétologie et d’Astrophysique de Grenoble
France

35
Ernest Michael
emichael@ing.uchile.cl
Univ. de Chile
Chile

36
Farzana Meru
farzana.meru@ast.cam.ac.uk
Univ. of Cambridge
United Kingdom

37
Rafael Millan-Gabet
rmillangabet@gmto.org
GMTO Corp.
United States

38
Florentin Millour
fmillour@oca.eu
Observatoire de la Côte d'Azur
France

39
Stefano Minardi
stefano.minardi@uni-jena.de
Institute of Applied Physics, Friedrich-Schiller-Univ. Jena
Germany

40
Alessandro Morbidelli
morby@obs-nice.fr
Observatoire de la Côte d'Azur
France

41
Chris Mordasini
christoph.mordasini@space.unibe.ch
Univ. Bern
Switzerland

42
Andreas Morlok
morlokan@uni-muenster.de
Westfälische Wilhelms-Univ. Münster
Germany

43
Dave Mozurkewich
dave@mozurkewich.com
Seabrook Engineering
United States

44
Richard Nelson
r.p.nelson@qmul.ac.uk
Queen Mary Univ. of London
United Kingdom

45
Johan Olofsson
johan.olofsson@uv.cl
Univ. de Valparaíso
Chile

46
Rene Oudmaijer
r.d.oudmaijer@leeds.ac.uk
Univ. of Leeds
United Kingdom

47
Chris Packham
chris.packham@utsa.edu
The Univ. of Texas at San Antonio
United States

48
Claudia Paladini
paladini@ulb.ac.be
Univ. Libre de Bruxelles
Belgium

49
Olja Panic
o.panic@leeds.ac.uk
Univ. of Leeds
United Kingdom

50
Romain Petrov
romain.petrov@unice.fr
Observatoire de la Côte d'Azur
France

51
Benjamin Pope
benjamin.pope@nyu.edu
New York Univ.
United States

52
Joerg-Uwe Pott
jpott@mpia.de
Max-Planck-Institut für Astronomie
Germany

53
Luis Henry Quiroga-Nuñez
lhquirogan@gmail.com
Leiden Univ.
Netherlands

54
Cristina Ramos Almeida
cra@iac.es
Instituto de Astrofísica de Canarias
Spain

55
Sean Raymond
rayray.sean@gmail.com
Lab. d'Astrophysique de Bordeaux
France

56
Zsolt Regaly
regaly@konkoly.hu
Konkoly Observatory
Hungary

57
Mark Reynolds
markrey@umich.edu
Univ. of Michigan
United States

58
Stephen Ridgway
ridgway@noao.edu
National Optical Astronomy Observatory
United States

59
Stephen Rinehart
stephen.a.rinehart@nasa.gov
NASA Goddard Space Flight Ctr.
United States

60
Michael Smith
m.d.smith@kent.ac.uk
Univ. of Kent
United Kingdom

61
Keivan Stassun
keivan.stassun@vanderbilt.edu
Vanderbilt Univ.
United States

62
Jean Surdej
jsurdej@ulg.ac.be
Univ. de Liège
Belgium

63
Theo ten Brummelaar
theo@chara-array.org
Georgia State Univ.
United States

64
Konrad Tristram
konrad.tristram@eso.org
European Southern Observatory
Chile

65
Neal Turner
neal.turner@jpl.nasa.gov
Jet Propulsion Lab.
United States

66
Peter Tuthill
p.tuthill@physics.usyd.edu.au
The Univ. of Sydney
Australia

67
Gerard van Belle
gerard@lowell.edu
Lowell Observatory
United States

68
Gautum Vasisht
gautam.vasisht@jpl.nasa.gov
Jet Propulsion Lab.
United States

69 
Alex Wallace
u5475393@anu.edu.au
The Australian National Univ.
Australia

70
Gerd Weigelt
gweigelt@mpifr-bonn.mpg.de
Max-Planck-Institut für Radioastronomie
Germany

71
Edward Wishnow
wishnow@ssl.berkeley.edu
Space Sciences Lab.
United States

72
Markus Wittkowski
mwittkow@eso.org
European Southern Observatory
Germany

73
Sebastian Wolf
wolf@astrophysik.uni-kiel.de
Christian-Albrechts-Univ. zu Kiel
Germany

74
John Young
jsy1001@cam.ac.uk
Univ. of Cambridge
United Kingdom

75
Ming Zhao
astro.mingzhao@gmail.com
The New York Times Co.
United States

76
Zhaohuan Zhu
zhaohuan.zhu@unlv.edu
Univ. of Nevada, Las Vegas
United States



